Learning Failure-Inducing Models for Testing Software-Defined Networks

Software-defined networks (SDN) enable flexible and effective communication systems that are managed by centralized software controllers. However, such a controller can undermine the underlying communication network of an SDN-based system and thus must be carefully tested. When an SDN-based system fails, in order to address such a failure, engineers need to precisely understand the conditions under which it occurs. In this article, we introduce a machine learning-guided fuzzing method, named FuzzSDN, aiming at both (1) generating effective test data leading to failures in SDN-based systems and (2) learning accurate failure-inducing models that characterize conditions under which such system fails. To our knowledge, no existing work simultaneously addresses these two objectives for SDNs. We evaluate FuzzSDN by applying it to systems controlled by two open-source SDN controllers. Further, we compare FuzzSDN with two state-of-the-art methods for fuzzing SDNs and two baselines for learning failure-inducing models. Our results show that (1) compared to the state-of-the-art methods, FuzzSDN generates at least 12 times more failures, within the same time budget, with a controller that is fairly robust to fuzzing and (2) our failure-inducing models have, on average, a precision of 98% and a recall of 86%, significantly outperforming the baselines.

==> resources/csv/exp_1_onos_beads.csv <==
iteration,learning_accuracy,learning_precision,learning_recall,learning_mcc,learning_auroc,learning_auprc,test_accuracy,test_precision,test_recall,test_mcc,test_auroc,test_auprc,data_imbalance,data_geom_div
0,97.5,0.6,0.8571428571428571,0.7053001374749907,0.9182087342709104,0.551031746031746,53.420833333333334,0.07628447560188174,0.4151606425702811,-0.022094259268573665,0.48963634435962683,0.09881898739995804,0.9637305699481865,9051.093610028918
1,98.25,0.6842105263157895,0.9285714285714286,0.7888640895243153,0.9252405625462621,0.6702125662557993,46.329166666666666,0.08276496283240095,0.5421686746987951,-0.0009299820302818016,0.482518496377367,0.07915453800967943,0.9637305699481865,18252.73734600711
2,97.66666666666667,0.5806451612903226,0.9473684210526315,0.7317562313539795,0.947911948546064,0.895133869101712,53.795833333333334,0.1142396743278772,0.6762048192771084,0.11128024073980622,0.5488145785614286,0.088880322277192,0.9672977624784853,27495.36532061178
3,98.625,0.71875,0.92,0.8065591326174432,0.9654451612903225,0.7537507770007769,50.829166666666666,0.09490377467580738,0.5768072289156626,0.043534498441955886,0.5775082335886622,0.12915603912764756,0.967741935483871,36771.25286337742
4,98.8,0.7428571428571429,0.896551724137931,0.8101642235236023,0.9689264533541674,0.8374337676822542,53.0125,0.09857328145265888,0.572289156626506,0.05443852408920485,0.5492988858377895,0.09191242010844936,0.9701338825952626,46074.51813924831
5,98.83333333333333,0.7619047619047619,0.8888888888888888,0.8171060832472608,0.9420341733486063,0.8061843238203599,54.65416666666667,0.11413939762173422,0.660140562248996,0.10845302975254559,0.5471677239674803,0.08838482240862414,0.9690721649484536,55398.65897163748
6,98.28571428571429,0.6545454545454545,0.8780487804878049,0.7499063781420302,0.9155584271074498,0.7718758973822751,53.88333333333333,0.09876215738284704,0.5607429718875502,0.05393770168070287,0.5487966040826336,0.09183851897421694,0.9698307579102281,64741.257871417874
7,98.3125,0.6716417910447762,0.9,0.7694514307676625,0.9374,0.8504656546368844,53.55,0.09693608029582673,0.552710843373494,0.04788064201849092,0.5433265231044133,0.09070262269362714,0.967741935483871,74098.43909260575
8,99.22222222222223,0.9016393442622951,0.873015873015873,0.8831934695973603,0.9237693158245835,0.7966700804962604,53.62916666666667,0.09787870786022357,0.5582329317269076,0.0511320759768405,0.5462693193712691,0.09130578470912079,0.9637305699481865,83464.49108298254
9,99.05,0.863013698630137,0.875,0.864059219848703,0.9425318407100046,0.8391433540026265,53.791666666666664,0.10005275189027607,0.571285140562249,0.0586670807932019,0.553090770935432,0.09274198376060952,0.9626556016597511,92845.17765834917
10,99.4090909090909,0.9444444444444444,0.8831168831168831,0.9102463201021432,0.919832875555909,0.8756419226429785,53.72083333333333,0.10046462698343123,0.5753012048192772,0.06024995394962795,0.5545308277822303,0.09304742094528724,0.9637305699481865,102223.75300778417
11,99.45833333333333,0.9605263157894737,0.8795180722891566,0.9163938322166266,0.9491318749317512,0.8784320301596966,53.8125,0.1003076923076923,0.5727911646586346,0.059549135503142864,0.5531250319343531,0.0926186129458705,0.9641778161415624,111627.07432405329
12,99.5,0.9545454545454546,0.9032258064516129,0.9259679888796855,0.9239334165412115,0.8955738862558166,54.03333333333333,0.10155148095909731,0.5783132530120482,0.06366338797480255,0.5571363972794121,0.09354471645965592,0.9629038691663343,121036.99706222123
13,99.32142857142857,0.91,0.900990099009901,0.9019655662934777,0.9400236244446971,0.8831236732537386,54.05833333333333,0.10293600562587904,0.5878514056224899,0.0685978860209771,0.5595716996484666,0.09373524606461439,0.9625787328640237,130450.59077556824
14,99.3,0.9158878504672897,0.8909090909090909,0.8996877477209339,0.944639823843976,0.8652908796864168,53.69583333333333,0.09971034845958045,0.570281124497992,0.057580438055967395,0.5515911565199365,0.09232979304707553,0.9619377162629758,139878.17765972394
15,99.3125,0.8916666666666667,0.9224137931034483,0.9033515029455995,0.9662314392414688,0.9096619638539888,53.6125,0.10121280865544019,0.5823293172690763,0.06311506240384888,0.556051724163101,0.09318563398562464,0.9623865110246433,149307.0682965045
16,99.08823529411765,0.8709677419354839,0.8780487804878049,0.8697710256082305,0.9409992284237765,0.8628100762466406,53.729166666666664,0.10139095442218529,0.5818273092369478,0.06357294102627753,0.5575079420736381,0.09368629673361176,0.9624656698199573,158732.9165848363
17,98.88888888888889,0.8194444444444444,0.8939393939393939,0.8501760332837246,0.9464880203418266,0.8671198984353441,53.854166666666664,0.10144800351031154,0.5803212851405622,0.06357866409078032,0.5534441701739711,0.09213498336884599,0.9619377162629758,168175.3133333121
18,99.10526315789474,0.8591549295774648,0.8970588235294118,0.8732756966635974,0.9324338155021834,0.8773296107216914,53.86666666666667,0.10245183887915937,0.5873493975903614,0.067178403873242,0.555218705155044,0.09229291793146685,0.962882096069869,177620.56853847744
19,99.275,0.896551724137931,0.9027777777777778,0.895898937732942,0.952881872406639,0.8921051436091104,53.50833333333333,0.10140894068533658,0.5853413654618473,0.06399211868396379,0.5905885674650619,0.11159334716824962,0.9626556016597511,187072.8856471523
20,99.33333333333333,0.9194630872483222,0.8954248366013072,0.903913067603131,0.9425023942531464,0.8633662765952711,54.12916666666667,0.10196874724110533,0.5798192771084337,0.06500289041502898,0.5585479527159893,0.09389398730237761,0.9621942179392142,196528.29607422446
21,99.02272727272727,0.8352272727272727,0.9130434782608695,0.8682633909167796,0.9734526630123418,0.9127653091439943,53.88333333333333,0.10206944931602946,0.5843373493975904,0.0657698295089609,0.5629340334803409,0.09557616418810874,0.9620193441849493,205982.4689665649
22,99.1304347826087,0.861878453038674,0.9122807017543859,0.8822315978922394,0.958186936446256,0.9063873743853362,54.07083333333333,0.10205340618665727,0.5813253012048193,0.06540224939529347,0.557664226517119,0.09348063103247811,0.9613908331451795,215447.85237096582
23,99.125,0.8563829787234043,0.9147727272727273,0.8805901911333432,0.9633421968386285,0.9067557102430976,53.67916666666667,0.10156318225482491,0.5838353413654619,0.06427555898997955,0.5556066163052793,0.09284284950533225,0.9619377162629758,224917.417192548
24,99.26,0.8967391304347826,0.9016393442622951,0.8953452093941044,0.9464464992495839,0.8917704708434872,53.708333333333336,0.10238967381824525,0.5893574297188755,0.06722145566148896,0.5579391584878226,0.09329647177311906,0.9620095495121445,234391.8285664434
25,99.26923076923077,0.8743718592964824,0.93048128342246,0.8982317763243322,0.9538366023739347,0.9234232443470474,53.5375,0.10216314829293718,0.5903614457831325,0.0666861800259803,0.5911211184249904,0.1110810287002843,0.9626969878316377,243866.08678436693
26,99.33333333333333,0.9019607843137255,0.92,0.9074765763571827,0.9556245192307692,0.9127923065210295,53.47083333333333,0.10215939640967826,0.5913654618473896,0.06678451596637375,0.5912572956310885,0.11113735416148016,0.9615384615384616,253350.16148555296
27,99.375,0.8962264150943396,0.9359605911330049,0.9126504595355484,0.9657901534422973,0.9252093946140714,53.84583333333333,0.1022677523859557,0.5863453815261044,0.06654820559362265,0.5578830224569671,0.09338221051588624,0.9623865110246433,262838.0456881495
28,99.46551724137932,0.9116279069767442,0.9423076923076923,0.924077479164584,0.9666238513810939,0.9293219143914352,54.05833333333333,0.10286618603833304,0.5873493975903614,0.06834622053161156,0.5595078651574674,0.09374647504015253,0.9628040057224606,272321.1792481527
29,99.5,0.9292452830188679,0.9292452830188679,0.92665371425591,0.9504623260878069,0.9228231417483267,53.6125,0.09890302764370337,0.5657630522088354,0.05480773309806986,0.5821377111499433,0.10910185660120417,0.9633724948168625,281814.9999375817
30,99.61290322580645,0.9454545454545454,0.9454545454545454,0.9434478564913348,0.9688974612344178,0.9416124512777001,53.791666666666664,0.10201224846894139,0.5853413654618473,0.06571511068707735,0.5561312863230458,0.09283808432177201,0.9632107023411371,291305.3608352639
31,99.65625,0.9559471365638766,0.9475982532751092,0.9499820039695953,0.969370750212821,0.9500033647038135,53.725,0.10228661197416652,0.5883534136546185,0.06681950279879063,0.5576606681177637,0.09325101637644181,0.9628909415005672,300809.0345462165
32,99.39393939393939,0.9061224489795918,0.9288702928870293,0.9142859352523668,0.962171746107129,0.9205823796568613,53.6625,0.10236083282515898,0.589859437751004,0.06719436298813697,0.5579139417539296,0.0932893901685071,0.9624272913063984,310307.4596849674
33,99.3970588235294,0.9031007751937985,0.9357429718875502,0.9161574830855068,0.9603892596795364,0.9328439505279009,53.63333333333333,0.10160474446188732,0.5848393574297188,0.06450020854715299,0.5901137606587746,0.11106669042119956,0.9619905357960616,319817.2175541877
34,99.3,0.8880866425992779,0.9318181818181818,0.9060715630585504,0.9627507445296193,0.9191264391899356,53.7875,0.10200332429358762,0.5853413654618473,0.06568975088982475,0.5571819379480846,0.09324003449905881,0.9608076009501187,329327.66862878023
35,99.40277777777777,0.9097472924187726,0.9333333333333333,0.9183671609266844,0.9658612580834803,0.9226686827865036,54.108333333333334,0.10255506607929515,0.5843373493975904,0.06714106747629509,0.5607997466054695,0.09444542259349623,0.961038961038961,338833.57635021803
36,99.4054054054054,0.910394265232975,0.9304029304029304,0.9172605485742514,0.9642935521987016,0.9053923537906335,53.483333333333334,0.10204790003471018,0.5903614457831325,0.06635708977764918,0.5910611730820045,0.11115028117545488,0.9616949628174547,348349.2395098943
37,99.5,0.9228070175438596,0.942652329749104,0.9300848468899254,0.9749086807284392,0.936748135244152,53.625,0.10241907413853116,0.5908634538152611,0.06746968431777399,0.5914325924198429,0.11111950025316297,0.9618904521240268,357866.4467927931
38,99.48717948717949,0.9233449477351916,0.9363957597173145,0.9271879482626983,0.9551847379156128,0.9267090290028507,54.0625,0.10245576973857935,0.5843373493975904,0.0668615786939717,0.5950893381778659,0.11343604436130045,0.9623520021285087,367384.03618247574
39,99.5125,0.9251700680272109,0.9411764705882353,0.9306120120554311,0.9668733696839863,0.9371912473495885,53.670833333333334,0.10161501527717154,0.5843373493975904,0.06447656568139484,0.5899871067330025,0.11102367780062866,0.9625210737906886,376904.2953999358
40,99.60975609756098,0.9489795918367347,0.9425675675675675,0.9437445350927126,0.9758769080315133,0.936717539151587,54.19583333333333,0.11132222126263062,0.6470883534136547,0.09911989729521808,0.5754581963805787,0.09576729990255338,0.9625506072874493,386426.5872336324
41,99.57142857142857,0.9348534201954397,0.9471947194719472,0.9387818441512389,0.9708305769443191,0.9301574179389006,53.6125,0.10225393786441563,0.589859437751004,0.06689034993898149,0.5919753623727918,0.11148502826608934,0.9625787328640237,395953.9383222711
42,99.5813953488372,0.9389067524115756,0.9449838187702265,0.9397694786688447,0.9700695064910327,0.9354455647476785,53.975,0.10212691158375813,0.5833333333333334,0.06582487045429514,0.5911758858407092,0.11158819089217537,0.962730671812809,405487.9985929643
43,99.57954545454545,0.9426751592356688,0.9396825396825397,0.9389975628413877,0.9736100120661111,0.9205290145427121,53.57083333333333,0.10181881472456705,0.5873493975903614,0.06537868311549955,0.5904403692560135,0.11104173102915627,0.9628756629345905,415014.2340525944
44,99.4888888888889,0.9171779141104295,0.940251572327044,0.9259983230587961,0.9677727286556875,0.9244133036819804,53.608333333333334,0.10182926829268292,0.5868473895582329,0.06535495337891581,0.5647794171049885,0.10431899519062579,0.9633724948168625,424548.9503948153
45,99.6086956521739,0.939209726443769,0.9507692307692308,0.9429445418350523,0.972074712892741,0.9357751993602234,53.7875,0.10214254481853957,0.5863453815261044,0.06619311155763702,0.5577139756773367,0.09337071776804368,0.9633802816901409,434081.6794348331
46,99.45744680851064,0.9132947976878613,0.9376854599406528,0.9226011558214917,0.9680091322496563,0.9297778600937715,54.00833333333333,0.10254833040421793,0.5858433734939759,0.06728641818226028,0.5605430742417142,0.09431385803865328,0.9628158446430541,443623.322159599
47,99.47916666666667,0.9202279202279202,0.936231884057971,0.9254960353810973,0.9716414942177749,0.9209430449190074,54.00416666666667,0.10239957809615892,0.5848393574297188,0.0667576682319224,0.5912546040213197,0.11130594237811807,0.9627228525121556,453162.72738382494
48,99.54081632653062,0.9373219373219374,0.9346590909090909,0.9336083109601923,0.966034027163036,0.9287859848916542,53.59166666666667,0.1024169709615719,0.5913654618473896,0.06751871814873231,0.5913327861610017,0.11101518732039237,0.9627434377646062,462703.2534808551
49,99.51,0.9249329758713136,0.9426229508196722,0.931195460570907,0.9631544586511116,0.9299502429656682,53.8,0.10223893650516006,0.5868473895582329,0.06652086892794067,0.5577745597073864,0.0933438321555519,0.9620095495121445,472244.46028222435
50,99.52941176470588,0.9308510638297872,0.9408602150537635,0.9334008315206869,0.9700330906648111,0.9293018164403086,54.09583333333333,0.10252796617634105,0.5843373493975904,0.06706483490451126,0.5584091751411316,0.09351735635976421,0.9621489621489622,481794.08767217415
51,99.625,0.9473684210526315,0.9498680738786279,0.9466714786805371,0.9723500174699095,0.9380161573699407,53.92916666666667,0.10209814766043368,0.5838353413654619,0.06579730965474813,0.5649978252705479,0.09640802807983717,0.9621794232112564,491338.5183501377
52,99.48113207547169,0.9106699751861043,0.9507772020725389,0.9278305437353795,0.9696785424049689,0.9372376141132739,53.69583333333333,0.1018769096464426,0.5858433734939759,0.0653836855118363,0.5623303487486843,0.09536953340657744,0.9622087331114157,500889.2987067416


==> resources/csv/exp_1_onos_delta.csv <==
iteration,learning_accuracy,learning_precision,learning_recall,learning_mcc,learning_auroc,learning_auprc,test_accuracy,test_precision,test_recall,test_mcc,test_auroc,test_auprc,data_imbalance,data_geom_div
0,,,,,,,,,,,,,,9056.395379995336
1,,,,,,,,,,,,,,18248.898466572304
2,,,,,,,,,,,,,,27493.871967267438
3,,,,,,,,,,,,,,36767.39901579509
4,,,,,,,,,,,,,,46078.36068170987
5,,,,,,,,,,,,,,55398.57782013612
6,,,,,,,,,,,,,,64748.03208915526
7,,,,,,,,,,,,,,74100.41014188045
8,,,,,,,,,,,,,,83466.6530974945
9,,,,,,,,,,,,,,92845.56504331587
10,,,,,,,,,,,,,,102231.36773599929
11,,,,,,,,,,,,,,111633.10186051168
12,,,,,,,,,,,,,,121033.3706055406
13,,,,,,,,,,,,,,130448.71131584741
14,,,,,,,,,,,,,,139868.2960692441
15,,,,,,,,,,,,,,149297.76942379517
16,,,,,,,,,,,,,,158734.54715084363
17,,,,,,,,,,,,,,168173.86831382668
18,,,,,,,,,,,,,,177621.63936398397
19,,,,,,,,,,,,,,187066.2054510371
20,,,,,,,,,,,,,,196525.78540934986
21,,,,,,,,,,,,,,205986.53040981738
22,,,,,,,,,,,,,,215450.49930433638
23,,,,,,,,,,,,,,224922.7068580268
24,,,,,,,,,,,,,,234383.59875023502
25,,,,,,,,,,,,,,243865.81779250872
26,,,,,,,,,,,,,,253351.25515853567
27,,,,,,,,,,,,,,262834.8235654776
28,,,,,,,,,,,,,,272321.62597823306
29,,,,,,,,,,,,,,281813.03272356326
30,,,,,,,,,,,,,,291311.8613684416
31,,,,,,,,,,,,,,300811.8430510238
32,,,,,,,,,,,,,,310316.4810149472
33,,,,,,,,,,,,,,319818.7366316236
34,,,,,,,,,,,,,,329326.66356721235
35,,,,,,,,,,,,,,338833.75203067885
36,,,,,,,,,,,,,,348350.0311801909
37,,,,,,,,,,,,,,357866.239132774
38,,,,,,,,,,,,,,367384.9875008425
39,,,,,,,,,,,,,,376907.2011500776
40,,,,,,,,,,,,,,386434.0522641319
41,,,,,,,,,,,,,,395955.8025875536
42,,,,,,,,,,,,,,405481.246058856
43,,,,,,,,,,,,,,415011.44641052635
44,,,,,,,,,,,,,,424546.68925552064
45,,,,,,,,,,,,,,434080.0110618839
46,,,,,,,,,,,,,,443620.10913482006
47,,,,,,,,,,,,,,453161.87163459504
48,,,,,,,,,,,,,,462701.91015822545
49,,,,,,,,,,,,,,472246.62342192465


==> resources/csv/exp_1_onos_figsdn.csv <==
iteration,learning_accuracy,learning_precision,learning_recall,learning_mcc,learning_auroc,learning_auprc,test_accuracy,test_precision,test_recall,test_mcc,test_auroc,test_auprc,data_imbalance
0,99.0,,0.0,,0.09595959595959595,0.01,88.45333333333333,,0.0,,0.5,0.11546666666666666,0.98989898989899
1,98.5,,0.0,,0.2969543147208122,0.015,88.45333333333333,,0.0,,0.5,0.11546666666666666,0.9847715736040609
2,98.16666666666667,0.3333333333333333,0.1,0.17534809698013787,0.5675423728813559,0.06656678293041929,88.42,0.48,0.03464203233256351,0.10456307581979761,0.5148715136037252,0.12809484218629716,0.9830508474576272
3,95.375,0.8514285714285714,0.93125,0.8617589984610381,0.9440966796875,0.8557495801261604,88.45333333333333,,0.0,,0.5,0.11546666666666666,0.75
4,94.6,0.8021390374331551,0.8982035928143712,0.8167019653846576,0.9335099309184752,0.7999208541255584,88.45333333333333,,0.0,,0.5,0.11546666666666666,0.7995198079231692
5,96.41666666666667,0.8764705882352941,0.8713450292397661,0.8530215618238238,0.9327087560170267,0.8298956976507067,93.22666666666667,0.8290441176470589,0.5207852193995381,0.6244179294934219,0.7533832639053766,0.4870872560340534,0.8338192419825072
6,96.71428571428571,0.8697674418604651,0.9121951219512195,0.8715032498143472,0.9456822124706603,0.8915049876015126,94.41333333333333,0.9912087912087912,0.5207852193995381,0.6963956086037061,0.7600911324613006,0.5715402211337547,0.8284518828451883
7,98.4375,0.9758713136729222,0.9578947368421052,0.9566547213358543,0.9801855047454703,0.9723595213522536,91.55333333333333,1.0,0.2684757505773672,0.4950484966260688,0.6342378752886836,0.35294241724403386,0.6885245901639344
8,97.11111111111111,0.928,0.9666666666666667,0.9274674140883896,0.9775268308080808,0.9576749012187808,91.52666666666667,0.9792099792099792,0.2719399538106236,0.4919301798266015,0.635694304517076,0.35593459962005,0.6363636363636364
9,97.1,0.931740614334471,0.9680851063829787,0.9295598168890661,0.9790870275983327,0.9619961277589381,89.95333333333333,0.6288659793814433,0.3169745958429561,0.39934846183972117,0.646277469763504,0.2782012063204844,0.607242339832869
10,97.04545454545455,0.9292649098474342,0.97953216374269,0.9327537992774595,0.9849374701044608,0.9733877145956391,90.48666666666666,0.7293233082706767,0.28002309468822173,0.4137076168446584,0.6331608817965537,0.2854029666380394,0.5488126649076517
11,96.79166666666667,0.9371794871794872,0.9631093544137023,0.926548466823484,0.9823154042611956,0.9732424937057815,94.41333333333333,0.9858695652173913,0.5236720554272517,0.6961895476870097,0.7614433849418734,0.5740529315799172,0.5374771480804388
12,98.38461538461539,0.984144960362401,0.9687848383500557,0.9641938910483272,0.985396941982507,0.9832300266454854,91.54666666666667,0.9957264957264957,0.2690531177829099,0.4942944098208046,0.6344714244138078,0.35345065040168966,0.4732824427480916
13,97.21428571428571,0.9545040946314831,0.9740018570102136,0.9415065532553524,0.9869335674265535,0.9838458436134461,92.31333333333333,0.9948717948717949,0.33602771362586603,0.5543374086717724,0.6679311550964623,0.41234795996920703,0.3749274521183982
14,96.33333333333333,0.9405684754521964,0.9638128861429832,0.9225544971864588,0.9780857282924355,0.976755887708208,91.54,0.9957173447537473,0.2684757505773672,0.4937439141565929,0.6341827408110364,0.35294241724403386,0.39314408141403323
15,98.5,0.9799357945425361,0.9815112540192926,0.9684475266734628,0.9870040817601379,0.9847937950901999,92.30666666666667,0.9914965986394558,0.3366050808314088,0.5536815670510263,0.6681647042215865,0.4126257497918336,0.3640081799591002
16,97.6470588235294,0.9631205673758865,0.9797979797979798,0.9515112741510128,0.9882046812285143,0.9829854794489846,91.81333333333333,0.7012779552715654,0.5069284064665127,0.5531650372938055,0.7441793744312489,0.5143621861987717,0.31181727904667333
17,98.47222222222223,0.9810040705563093,0.9816700610997964,0.9684050671749113,0.9938435803082663,0.9924474934599987,91.86666666666666,0.7335766423357665,0.46420323325635104,0.5430198857517343,0.7248524989538809,0.4933053645982592,0.30747531734837796
18,98.65789473684211,0.9826762246117084,0.9868026394721056,0.9727673599200878,0.9932382018673621,0.9913531383460911,91.81333333333333,0.7012779552715654,0.5069284064665127,0.5531650372938055,0.7441793744312489,0.5143621861987717,0.21847163619315513
19,98.9,0.9854760623991393,0.9908058409951325,0.9778946278023931,0.9946629524949594,0.9952710926784741,92.31333333333333,0.7463829787234042,0.50635103926097,0.5755362770271206,0.7430772723411692,0.4640432321621376,0.14039981403998136
20,98.57142857142857,0.9783702213279678,0.991335372069317,0.9714030629190309,0.9934334345413618,0.9920255179896376,95.71333333333334,0.8542615484710475,0.7580831408775982,0.7810961060227328,0.8714871896542481,0.6865433798992526,0.1233243967828418
21,98.4090909090909,0.9787032654992901,0.9880554228380315,0.9681606646536518,0.9922265499525634,0.9872564710187343,92.82,0.7985414767547858,0.5057736720554272,0.6003878657165969,0.7468579439948588,0.5133422133833601,0.0927611616818379
22,98.6086956521739,0.9803043867502238,0.9909502262443439,0.9721956818722018,0.9934557640243095,0.9918310855457769,96.59333333333333,0.942070963070239,0.7511547344110855,0.8236381821589983,0.8738026854102423,0.763781358167085,0.07531380753138073
23,98.52083333333333,0.9783071033602723,0.9913793103448276,0.970477590920014,0.9937710303114572,0.9924915259546228,93.77333333333333,0.9854014598540146,0.4676674364896074,0.6554351186006426,0.7335862005582551,0.5289149564797176,0.06451612903225812
24,98.64,0.9805825242718447,0.9918166939443536,0.9728542243117024,0.9944061532314454,0.9947511415505081,93.73333333333333,0.9900990099009901,0.4618937644341801,0.6530162612711334,0.7307815222999162,0.5239242006417731,0.04381846635367759

